Simpler Presentations for Many Fragments of Quantum Circuits

Equational reasoning is central to quantum circuit optimisation and verification: one replaces subcircuits by provably equivalent ones using a fixed set of rewrite rules viewed as equations. A finite rule set is most informative when it separates the genuine algebra of a circuit fragment from the structural treatment of wires. This paper gives six near-Clifford fragments a common PROP treatment, where wire permutations are structural: qubit Clifford, real Clifford, Clifford+T (up to two qubits), Clifford+CS (up to three qubits), CNOT-dihedral, and qutrit Clifford. Starting from prior completeness theorems, we transfer completeness into this setting and remove redundant non-structural rules, then check minimality by separating interpretations tailored to individual axioms; the resulting presentations are minimal in all arities for qubit Clifford, real Clifford, and CNOT-dihedral, minimal in bounded ranges for the remaining fragments, and comparable by one transfer-and-separation pattern.

==> figures/fix-font-size.tikzstyles <==
\tikzstyle{every node}=[font=\footnotesize]

==> figures/quantum-circuits.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{every node}=[font=\footnotesize]
\tikzstyle{gate}=[fill=white, draw=black, shape=rectangle, minimum height=0.55cm, minimum width=0.412cm, inner sep=0.1em, thick]
\tikzstyle{control}=[fill=black, draw=black, shape=circle, scale=0.4]
\tikzstyle{not}=[shape=circle, path picture={ 
\draw[black](path picture bounding box.north) -- (path picture bounding box.south) (path picture bounding box.west) -- (path picture bounding box.east);
}, draw=black, scale=.9, thick]
\tikzstyle{notred}=[shape=circle, path picture={ 
\draw[red](path picture bounding box.north) -- (path picture bounding box.south) (path picture bounding box.west) -- (path picture bounding box.east);
}, draw=red, scale=.9, thick]
\tikzstyle{wcontrol}=[fill=white, draw=black, shape=circle, scale=0.4]
\tikzstyle{empty}=[fill=white, draw=black, shape=rectangle, inner sep=0.4em, emptyborder]
\tikzstyle{globalphase}=[fill=white, draw=black, inner sep=0.15em, shape=rounded rectangle, minimum height=0.4cm]
\tikzstyle{ancilla}=[fill=black, draw=black, shape=rectangle, minimum width=0.01cm, minimum height=0.25cm, inner sep=0.01em]
\tikzstyle{ground}=[fill=white, path picture={\draw[black](-1.5mm,0)--(-0.6mm,0);\draw[black,thick](-0.6mm,-1.75mm)--(-0.6mm,1.75mm) (0mm,-0.9mm)--(0mm,0.9mm) (0.6mm,-0.5mm)--(0.6mm,0.5mm);}, minimum width=0.1mm, draw=none, outer sep=0pt]
\tikzstyle{gate22}=[fill=white, draw=black, shape=rectangle, minimum height=.68cm, minimum width=0.412cm]
\tikzstyle{gate23}=[fill=white, draw=black, shape=rectangle, minimum height=.88cm, minimum width=0.45cm]
\tikzstyle{void}=[shape=rectangle, minimum height=0.5cm]
\tikzstyle{gate44}=[fill={rgb,255: red,220; green,220; blue,220}, draw=black, shape=rectangle, minimum height=1.43cm, minimum width=0.412cm]
\tikzstyle{divider}=[fill={rgb,255: red,220; green,220; blue,220}, draw=black, shape border rotate=90, regular polygon, regular polygon sides=3, inner sep=1.5pt, rounded corners=0.5mm]
\tikzstyle{gatherer}=[fill={rgb,255: red,220; green,220; blue,220}, draw=black, shape border rotate=-90, regular polygon, regular polygon sides=3, inner sep=1.5pt, rounded corners=0.5mm]
\tikzstyle{hyperedge}=[fill=white, draw=black, shape=rectangle, rounded corners=0.1cm, minimum height=.6cm, minimum width=.6cm, thick]
\tikzstyle{vertex}=[fill=black, draw=black, shape=circle, scale=0.6]
\tikzstyle{gatdiv}=[fill=white, draw=black, shape=circle, scale=0.6, thick]
\tikzstyle{csbox}=[fill=white, draw=black, shape=circle, scale=0.45, text=white]
\tikzstyle{CU}=[fill={rgb,255: red,60; green,177; blue,255}, draw=black, shape=rectangle]
\tikzstyle{CV}=[fill={rgb,255: red,75; green,255; blue,75}, draw=black, shape=rectangle]

% Edge styles
\tikzstyle{emptyborder}=[-, dash pattern=on 0.16em off 0.16em on 0.16em off 0.16em on 0.16em off 0em]
\tikzstyle{etc}=[-, draw=black, dashed, thick]
\tikzstyle{dots}=[-, dotted, draw=black]
\tikzstyle{big}=[-, line width=1pt]
\tikzstyle{register}=[-, thick, double]
\tikzstyle{greyetc}=[-, draw={rgb,255: red,161; green,161; blue,161}, densely dashed, thick]

